$\mathcal H_2$-Quasi-Optimal Model Order Reduction for Quadratic-Bilinear Control Systems

We investigate the optimal model reduction problem for large-scale quadratic-bilinear (QB) control systems. Our contributions are threefold. First, we discuss the variational analysis and the Volterra series formulation for QB systems. We then define the $\mathcal H_2$-norm for a QB system based on the kernels of the underlying Volterra series and also propose a truncated $\mathcal H_2$-norm. Next, we derive first-order necessary conditions for an optimal approximation, where optimality is measured in term of the truncated $\mathcal H_2$-norm of the error system. We then propose an iterative model reduction algorithm, which upon convergence yields a reduced-order system that approximately satisfies the newly derived optimality conditions. We also discuss an efficient computation of the reduced Hessian, using the special Kronecker structure of the Hessian of the system. We illustrate the efficiency of the proposed method by means of several numerical examples resulting from semi-discretized nonlinear partial differential equations and show its competitiveness with the existing model reduction schemes for QB systems such as moment-matching methods and balanced truncation.

==> ArXiv Version2/Figures/new_kron_scheme_fullorrder.tikz <==
% This file was created by matlab2tikz v0.4.7 running on MATLAB 8.0.
% Copyright (c) 2008--2014, Nico Schlömer <nico.schloemer@gmail.com>
% All rights reserved.
% Minimal pgfplots version: 1.3
% 
% The latest updates can be retrieved from
%   http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz
% where you can also make suggestions and rate matlab2tikz.
% 
\begin{tikzpicture}

\begin{axis}[%
width=\fwidth,
height=\fheight,
scale only axis,
xmin=200,
xmax=2200,
ymin=0,
ymax=12,
xlabel = {Number of grid points, $k$},
 ylabel style={yshift=-.5cm},
 ylabel = {\vspace{1cm}CPU time [s]},
legend style={draw=black,fill=white,legend cell align=left},
ymode=log
]
\addplot [color=blue, line width = 1.0pt,mark = diamond]
  table[row sep=crcr]{200	0.099687\\
300	0.130477\\
400	0.1672\\
500	0.210056\\
600	0.253471\\
700	0.296905\\
800	0.336403\\
900	0.378427\\
1000	0.421771\\
1100	0.4626\\
1200	0.505856\\
1300	0.5535\\
1400	0.591409\\
1500	0.633846\\
1600	0.671847\\
1700	0.721659\\
1800	0.763516\\
1900	0.802962\\
2000	0.842557\\
2100	0.889023\\
};
%\addlegendentry{data1};

\addplot [color=black!50!green,line width = 1.0pt,mark = o]
  table[row sep=crcr]{200	0.238861\\
300	0.293549\\
400	0.497508\\
500	0.793381\\
600	1.069775\\
700	1.353059\\
800	1.761808\\
900	2.176857\\
1000	2.677935\\
1100	3.233119\\
1200	3.773846\\
1300	4.448733\\
1400	5.078362\\
1500	5.864959\\
1600	7.03226\\
1700	7.30766\\
1800	8.201882\\
1900	9.444288\\
2000	9.997108\\
2100	11.079719\\
};
%\addlegendentry{data2};

\end{axis}
\end{tikzpicture}%

==> ArXiv Version2/Figures/new_kron_scheme_reducedorder.tikz <==
% This file was created by matlab2tikz v0.4.7 running on MATLAB 8.0.
% Copyright (c) 2008--2014, Nico Schlömer <nico.schloemer@gmail.com>
% All rights reserved.
% Minimal pgfplots version: 1.3
% 
% The latest updates can be retrieved from
%   http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz
% where you can also make suggestions and rate matlab2tikz.
% 
\begin{tikzpicture}

\begin{axis}[%
width=\fwidth,
height=\fheight,
scale only axis,
xmin=6,
xmax=45,
ymin=0,
ymax=10,
xlabel = {Order of reduced system, $r$},
 ylabel style={yshift=-.5cm},
ylabel = {CPU time [s]},
legend style={draw=black,fill=white,legend cell align=left},
ymode=log
]
\addplot [color=blue,line width = 1.0pt,mark = diamond]
  table[row sep=crcr]{4	0.350946\\
6	0.338542\\
8	0.342402\\
10	0.348468\\
12	0.37658\\
14	0.378822\\
16	0.399418\\
18	0.411322\\
20	0.429176\\
22	0.442288\\
24	0.455557\\
26	0.487464\\
28	0.495717\\
30	0.504121\\
32	0.530412\\
34	0.543511\\
36	0.570042\\
38	0.591826\\
40	0.621932\\
42	0.660586\\
};
%\addlegendentry{data1};

\addplot [color=black!50!green,line width = 1.0pt,mark = o]
  table[row sep=crcr]{4	0.317567\\
6	0.433519\\
8	0.577096\\
10	0.870143\\
12	1.415959\\
14	1.863651\\
16	2.015079\\
18	2.933387\\
20	2.705114\\
22	3.787307\\
24	4.535752\\
26	4.758249\\
28	5.527958\\
30	5.691176\\
32	6.564368\\
34	7.360449\\
36	7.678947\\
38	8.807282\\
40	8.98901\\
42	9.811036\\
};
%\addlegendentry{data2};

\end{axis}
\end{tikzpicture}%

==> ArXiv Version2/data.dat <==
d2_dof  d2_l2_err  d3_dof d3_l2_err 
5       8.312e-02  7      8.472e-02 
17      2.547e-02  31     3.044e-02 
49      7.407e-03  111    1.022e-02 
129     2.102e-03  351    3.303e-03 
321     5.874e-04  1023   1.039e-03 
769     1.623e-04  2815   3.196e-04 
1793    4.442e-05  7423   9.658e-05 
4097    1.207e-05  18943  2.873e-05 
9217    3.261e-06  47103  8.437e-06 











==> Figures/new_kron_scheme_fullorrder.tikz <==
% This file was created by matlab2tikz v0.4.7 running on MATLAB 8.0.
% Copyright (c) 2008--2014, Nico Schlömer <nico.schloemer@gmail.com>
% All rights reserved.
% Minimal pgfplots version: 1.3
% 
% The latest updates can be retrieved from
%   http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz
% where you can also make suggestions and rate matlab2tikz.
% 
\begin{tikzpicture}

\begin{axis}[%
width=\fwidth,
height=\fheight,
scale only axis,
xmin=200,
xmax=2200,
ymin=0,
ymax=12,
xlabel = {Number of grid points, $k$},
 ylabel style={yshift=-.5cm},
 ylabel = {\vspace{1cm}CPU time [s]},
legend style={draw=black,fill=white,legend cell align=left},
ymode=log
]
\addplot [color=blue, line width = 1.0pt,mark = diamond]
  table[row sep=crcr]{200	0.099687\\
300	0.130477\\
400	0.1672\\
500	0.210056\\
600	0.253471\\
700	0.296905\\
800	0.336403\\
900	0.378427\\
1000	0.421771\\
1100	0.4626\\
1200	0.505856\\
1300	0.5535\\
1400	0.591409\\
1500	0.633846\\
1600	0.671847\\
1700	0.721659\\
1800	0.763516\\
1900	0.802962\\
2000	0.842557\\
2100	0.889023\\
};
%\addlegendentry{data1};

\addplot [color=black!50!green,line width = 1.0pt,mark = o]
  table[row sep=crcr]{200	0.238861\\
300	0.293549\\
400	0.497508\\
500	0.793381\\
600	1.069775\\
700	1.353059\\
800	1.761808\\
900	2.176857\\
1000	2.677935\\
1100	3.233119\\
1200	3.773846\\
1300	4.448733\\
1400	5.078362\\
1500	5.864959\\
1600	7.03226\\
1700	7.30766\\
1800	8.201882\\
1900	9.444288\\
2000	9.997108\\
2100	11.079719\\
};
%\addlegendentry{data2};

\end{axis}
\end{tikzpicture}%

==> Figures/new_kron_scheme_reducedorder.tikz <==
% This file was created by matlab2tikz v0.4.7 running on MATLAB 8.0.
% Copyright (c) 2008--2014, Nico Schlömer <nico.schloemer@gmail.com>
% All rights reserved.
% Minimal pgfplots version: 1.3
% 
% The latest updates can be retrieved from
%   http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz
% where you can also make suggestions and rate matlab2tikz.
% 
\begin{tikzpicture}

\begin{axis}[%
width=\fwidth,
height=\fheight,
scale only axis,
xmin=6,
xmax=45,
ymin=0,
ymax=10,
xlabel = {Order of reduced system, $r$},
 ylabel style={yshift=-.5cm},
ylabel = {CPU time [s]},
legend style={draw=black,fill=white,legend cell align=left},
ymode=log
]
\addplot [color=blue,line width = 1.0pt,mark = diamond]
  table[row sep=crcr]{4	0.350946\\
6	0.338542\\
8	0.342402\\
10	0.348468\\
12	0.37658\\
14	0.378822\\
16	0.399418\\
18	0.411322\\
20	0.429176\\
22	0.442288\\
24	0.455557\\
26	0.487464\\
28	0.495717\\
30	0.504121\\
32	0.530412\\
34	0.543511\\
36	0.570042\\
38	0.591826\\
40	0.621932\\
42	0.660586\\
};
%\addlegendentry{data1};

\addplot [color=black!50!green,line width = 1.0pt,mark = o]
  table[row sep=crcr]{4	0.317567\\
6	0.433519\\
8	0.577096\\
10	0.870143\\
12	1.415959\\
14	1.863651\\
16	2.015079\\
18	2.933387\\
20	2.705114\\
22	3.787307\\
24	4.535752\\
26	4.758249\\
28	5.527958\\
30	5.691176\\
32	6.564368\\
34	7.360449\\
36	7.678947\\
38	8.807282\\
40	8.98901\\
42	9.811036\\
};
%\addlegendentry{data2};

\end{axis}
\end{tikzpicture}%

==> data.dat <==
d2_dof  d2_l2_err  d3_dof d3_l2_err 
5       8.312e-02  7      8.472e-02 
17      2.547e-02  31     3.044e-02 
49      7.407e-03  111    1.022e-02 
129     2.102e-03  351    3.303e-03 
321     5.874e-04  1023   1.039e-03 
769     1.623e-04  2815   3.196e-04 
1793    4.442e-05  7423   9.658e-05 
4097    1.207e-05  18943  2.873e-05 
9217    3.261e-06  47103  8.437e-06 










